Optical reference geometry of the Kerr-Newman spacetimes

Properties of the optical reference geometry related to Kerr-Newman black-hole and naked-singularity spacetimes are illustrated using embedding diagrams of their equatorial plane. Among all inertial forces defined in the framework of the optical geometry, just the centrifugal force plays a fundamental role in connection to the embedding diagrams because it changes sign at the turning points of the diagrams. The limits of embeddability are given, and it is established which of the photon circular orbits hosted the by Kerr-Newman spacetimes appear in the embeddable regions. Some typical embedding diagrams are constructed, and the Kerr-Newman backgrounds are classified according to the number of embeddable regions of the optical geometry as well as the number of their turning points. Embedding diagrams are closely related to the notion of the radius of gyration which is useful for analyzing fluid rotating in strong gravitational fields.

==> readme.txt <==
Article submitted by:   Stanislav Hledik

Journal submitted to:   Classical and Quantum Gravity

Article title:          Optical reference geometry of the Kerr-Newman spacetimes

Author:                 Zdenek Stuchlik  (Zden\v{e}k Stuchl\'{\i}k),
                        Stanislav Hledik (Hled\'{\i}k)
                        and Josef Juran (Jur\'a\v{n})

Article type:           Paper

Status of article:      accepted

Reference number:       CQG/108663/PAP

Postal address:         Department of Physics
                        Faculty of Philosophy and Science
                        Silesian University at Opava
                        Bezrucovo nam. 13
                        746 01  Opava
                        Czech Republic

E-mail address:         Stanislav.Hledik@fpf.slu.cz

Phone number:           +420 653 684292

Fax number:             +420 653 216948

Article file format:    LaTeX 2.09, ioplppt.sty, 12pt option

Number of figures:      44 EPS files


